VoroDuce: Massively Parallel 3D Voronoi Simplification with Volume-Aware Edge Collapse

3D Voronoi diagrams provide a powerful mathematical framework for representing volumetric functions and geometry with applications to Materials Science, Biology, Simulation and Astrophysics. However, accurately resolving fine structures often requires millions of cells, imposing severe computational and memory constraints. Traditional mesh decimation or point cloud simplification techniques fail to account for the effects re-meshing has on neighbouring cells. In this work, we formalize the Voronoi reduction problem and propose a greedy edge-collapsing algorithm on the dual Delaunay tetrahedralisation that accounts for changes in the local geometry. Further, we demonstrate a novel volumetric error approximation technique that models convex cell intersections as truncated prismatoids, circumventing computationally prohibitive exact volume calculations and enabling massive GPU parallelization. Evaluations across Synthetic, Medicine and Material Science data demonstrate that VoroDuce decimates models with up to a million primitives, successfully compressing the representation while preserving the underlying data better than naive decimation approaches.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


